Strict localization of eigenvectors and eigenvalues

In this article we show and implement a simple and effcient method to strictly locate eigenvectors and eigenvalues of a given matrix, based on the modified cone condition. As a consequence we can also effectively localize zeros of complex polynomials.

==> readme.txt <==
Before you start this application, add to the project the boost interval arithmetics library and uBLAS (Basic Linear Algebra Library). See website www.boost.com. We use version 1.51.0. Additionaly you must add software library for numerical linear algebra "Linear Algebra PACKage". We use revision 1348. See website www.netlib.org/lapack.

This application reads a matrix of real or complex values ​​of type double. For example file called "real" contains a real matrix, and file called "complex" contains a complex matrix. The lines are the rows of the matrix. A complex number z=a+bi we write in the form (a,b). The program writes the strict location of the eigenvectors and eigenvalues ​​in the file named "results.txt" (in separate lines) and epsilons on the console.
